Testing a stochastic acceleration model of pulsar wind nebulae: Early evolution of a wind nebula associated with SN 1986J

Over three thousand pulsars have been discovered, but none have been confirmed to be younger than a few hundred years. Observing a pulsar after a supernova explosion will help us understand the properties of newborn ones, including their capability to produce gamma-ray bursts and fast radio bursts. Here, the possible youngest pulsar wind nebula (PWN) at the center of the SN 1986J remnant is studied. We demonstrate that the 5 GHz flux of 'PWN 1986J', increasing with time, is consistent with a stochastic acceleration model of PWNe developed to explain the flat radio spectrum of the Crab Nebula. We obtain an acceleration time-scale of electrons/positrons and a decay time-scale of the turbulence responsible for the stochastic acceleration as about 10 and 70 years, respectively. Our findings suggest that efficient stochastic acceleration and rising radio/submm light curves are characteristic signatures of the youngest PWNe. Follow-up ${\it ALMA}$ observations of decades-old supernovae within a few tens of Mpc, including SN 1986J, are encouraged to reveal the origin of the flat radio spectrum of PWNe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
